Lower Bounds for Induced-Universal Graphs

We give a series of new lower bounds on the minimum number of vertices required by a graph to contain every graph of a given family as induced subgraph. In particular, we show that this induced-universal graph for $n$-vertex planar graphs must have at least $10.52n$ vertices. We also show that the number of conflicting graphs to consider in order to beat this lower bound is at least $137$. In other words, any family of less than $137$ planar graphs of $n$ vertices has an induced-universal graph with less than $10.52n$ vertices, stressing the difficulty in beating such lower bounds. Similar results are developed for other graph families, including but not limited to, trees, outerplanar graphs, series-parallel graphs, $K_{3,3}$-minor free graphs. As a byproduct, we show that any family of $t$ graphs of $n$ vertices having small chromatic number and sublinear pathwidth, like any proper minor-closed family, has an induced-universal graph with less than $\frac{15}{7} \sqrt{t} \cdot n$ vertices. This is achieved by making a bridge between equitable colorings, combinatorial designs, and path-decompositions.

==> 1-balanced-cat_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={red_square}] (0) at (-12.5, 4) {};
		\node [style={red_square}] (1) at (-7.75, 4) {};
		\node [style={blue_square}] (2) at (-2, 4) {};
		\node [style={green_square}] (3) at (4.25, 4) {};
		\node [style={green_node}] (4) at (-10, 4) {};
		\node [style={green_node}] (5) at (-5.5, 4) {};
		\node [style={red_node}] (6) at (1.75, 4) {};
		\node [style={red_node}] (7) at (6.5, 4) {};
		\node [style={green_node}] (8) at (-13.5, 2) {};
		\node [style={green_node}] (9) at (-12.5, 2) {};
		\node [style={green_node}] (10) at (-11.5, 2) {};
		\node [style={red_square}] (11) at (-10, 2) {};
		\node [style={green_node}] (13) at (-8.25, 2) {};
		\node [style={green_node}] (14) at (-7.25, 2) {};
		\node [style={red_square}] (17) at (-6, 2) {};
		\node [style={red_node}] (18) at (-2.75, 2) {};
		\node [style={red_node}] (19) at (-0.5, 2) {};
		\node [style={green_square}] (20) at (1.25, 2) {};
		\node [style={green_square}] (21) at (2.25, 2) {};
		\node [style={red_node}] (22) at (3.25, 2) {};
		\node [style={red_node}] (23) at (4.25, 2) {};
		\node [style={red_node}] (25) at (5.25, 2) {};
		\node [style={green_square}] (29) at (8.25, 4) {};
		\node [style={green_node}] (30) at (-14.5, 4) {};
		\node [style={green_square}] (35) at (6.5, 2) {};
		\node [style={red_square}] (36) at (-5, 2) {};
		\node [style={red_node}] (39) at (-2, 2) {};
		\node [style={red_node}] (40) at (-1.25, 2) {};
		\node [style={green_node}] (43) at (-3.5, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=edge] (8) to (0);
		\draw [style=edge] (0) to (9);
		\draw [style=edge] (10) to (0);
		\draw [style=edge] (0) to (4);
		\draw [style=edge] (11) to (4);
		\draw [style=edge] (4) to (1);
		\draw [style=edge] (1) to (13);
		\draw [style=edge] (14) to (1);
		\draw [style=edge] (1) to (5);
		\draw [style=edge] (17) to (5);
		\draw [style={blue_doted}] (5) to (2);
		\draw [style={blue_doted}] (2) to (18);
		\draw [style={blue_doted}] (19) to (2);
		\draw [style={blue_doted}] (2) to (6);
		\draw [style={blue_doted}] (2) to (39);
		\draw [style={blue_doted}] (2) to (40);
		\draw [style={blue_doted}] (2) to (43);
		\draw [style=edge] (6) to (20);
		\draw [style=edge] (6) to (21);
		\draw [style=edge] (6) to (3);
		\draw [style=edge] (22) to (3);
		\draw [style=edge] (3) to (23);
		\draw [style=edge] (3) to (7);
		\draw [style=edge] (30) to (0);
		\draw [style=edge] (7) to (29);
		\draw [style=edge] (35) to (7);
		\draw [style=edge] (36) to (5);
		\draw [style=edge] (25) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> small_universal_graphs_construction.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=circle, minimum size=3.5cm] (1) at (0, 0) {$S_3$};
		\node [style=none] (13) at (-1.25, 1.25) {};
		\node [style=none] (14) at (0.25, 0.25) {};
		\node [style=none] (15) at (1.75, -0.75) {};
		\node [style=circle, minimum size=3.5cm] (16) at (13, 0) {$S_4$};
		\node [style=none] (17) at (14.25, 1.25) {};
		\node [style=none] (18) at (12.75, 0.25) {};
		\node [style=none] (19) at (11.25, -0.75) {};
		\node [style=circle, minimum size=3.5cm] (20) at (0, 13) {$S_2$};
		\node [style=none] (21) at (-1.25, 11.75) {};
		\node [style=none] (22) at (0.25, 12.75) {};
		\node [style=none] (23) at (1.75, 13.75) {};
		\node [style=circle, minimum size=3.5cm] (24) at (13, 13) {$S_1$};
		\node [style=none] (25) at (14.25, 11.75) {};
		\node [style=none] (26) at (12.75, 12.75) {};
		\node [style=none] (27) at (11.25, 13.75) {};
		\node [style={pink_node}] (28) at (5, -2) {};
		\node [style={blue_node}] (29) at (6.75, 3.5) {};
		\node [style={green_node}] (30) at (3.425, 7.175) {};
		\node [style={red_node}] (31) at (5.75, 15) {};
		\node [style={orange_node}] (32) at (-2.75, 6.75) {};
		\node [style=circle] (33) at (15, 7.75) {};
		\node [style={orange_node}] (34) at (-2.75, 8.25) {};
		\node [style={red_node}] (35) at (7.75, 15) {};
		\node [style=none] (37) at (6.75, 16.35) {\color{red}{$G_1$}};
		\node [style=none] (38) at (-3, 5.15) {\color{orange}{$G_2$}};
		\node [style=none] (39) at (8.95, -2.25) {\color{magenta}{$G_3$}};
		\node [style=none] (40) at (4.2, 5.55) {\color{green}{$G_6$}};
		\node [style=none] (41) at (8.75, 3.5) {\color{blue}{$G_5$}};
		\node [style=circle] (42) at (15, 6) {};
		\node [style=none] (43) at (15.225, 4.7) {\color{black}{$G_4$}};
		\node [style={pink_node}] (44) at (7.25, -2) {};
		\node [style={blue_node}] (45) at (7.5, 2.75) {};
		\node [style={green_node}] (46) at (2.5, 6.25) {};
		\node [style=none] (47) at (5, 15.925) {};
		\node [style=none] (48) at (8.45, 15.925) {};
		\node [style=none] (49) at (8.45, 14.25) {};
		\node [style=none] (50) at (5, 14.25) {};
		\node [style=none] (51) at (6.675, 15.5) {$X_1$};
		\node [style=none] (52) at (4.3, -0.875) {};
		\node [style=none] (53) at (7.8, -0.875) {};
		\node [style=none] (54) at (7.8, -2.55) {};
		\node [style=none] (55) at (4.3, -2.55) {};
		\node [style=none] (56) at (5.975, -1.3) {$X_3$};
		\node [style=none] (57) at (-2.05, 9.375) {};
		\node [style=none] (58) at (-2.025, 6.1) {};
		\node [style=none] (59) at (-3.525, 6.1) {};
		\node [style=none] (60) at (-3.55, 9.375) {};
		\node [style=none] (61) at (-2.75, 9.125) {$X_2$};
		\node [style=none] (62) at (15.75, 8.875) {};
		\node [style=none] (63) at (15.775, 5.675) {};
		\node [style=none] (64) at (14.275, 5.675) {};
		\node [style=none] (65) at (14.25, 8.875) {};
		\node [style=none] (66) at (15.05, 8.625) {$X_4$};
		\node [style=none] (67) at (4.775, 6.875) {};
		\node [style=none] (68) at (2.8, 5.1) {};
		\node [style=none] (69) at (1.05, 7.1) {};
		\node [style=none] (70) at (3.025, 8.875) {};
		\node [style=none] (71) at (2.5, 7.5) {$X_6$};
		\node [style=none] (72) at (6.5, 1.125) {};
		\node [style=none] (73) at (5.025, 2.85) {};
		\node [style=none] (74) at (7.025, 4.6) {};
		\node [style=none] (75) at (8.5, 2.875) {};
		\node [style=none] (76) at (6.225, 2.5) {$X_5$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={green_edge}] (14.center) to (26.center);
		\draw [style={green_edge}] (26.center) to (15.center);
		\draw [style={green_edge}] (15.center) to (25.center);
		\draw [style={green_edge}] (25.center) to (13.center);
		\draw [style={green_edge}] (13.center) to (27.center);
		\draw [style={green_edge}] (27.center) to (15.center);
		\draw [style={purple_edge}] (15.center) to (19.center);
		\draw [style={purple_edge}] (19.center) to (13.center);
		\draw [style={purple_edge}] (14.center) to (17.center);
		\draw [style={purple_edge}] (18.center) to (14.center);
		\draw [style={purple_edge}] (13.center) to (17.center);
		\draw [style={blue_edge}] (17.center) to (23.center);
		\draw [style={blue_edge}] (23.center) to (18.center);
		\draw [style={blue_edge}] (18.center) to (22.center);
		\draw [style={blue_edge}] (22.center) to (19.center);
		\draw [style={blue_edge}] (21.center) to (17.center);
		\draw [style={orange_edge}] (13.center) to (21.center);
		\draw [style={orange_edge}] (22.center) to (13.center);
		\draw [style={orange_edge}] (22.center) to (14.center);
		\draw [style={orange_edge}] (14.center) to (23.center);
		\draw [style={orange_edge}] (23.center) to (15.center);
		\draw [style=edge] (19.center) to (27.center);
		\draw [style=edge] (26.center) to (19.center);
		\draw [style=edge] (17.center) to (27.center);
		\draw [style=edge] (25.center) to (18.center);
		\draw [style={red_edge}] (23.center) to (26.center);
		\draw [style={red_edge}] (27.center) to (23.center);
		\draw [style={red_edge}] (23.center) to (25.center);
		\draw [style={red_edge}] (22.center) to (27.center);
		\draw [style={red_edge}] (22.center) to (26.center);
		\draw [style={red_edge}] (22.center) to (25.center);
		\draw [style={red_edge}] (25.center) to (21.center);
		\draw [style={red_edge}] (21.center) to (26.center);
		\draw [style={red_edge}] (21.center) to (27.center);
		\draw [style={purple_edge}] (28) to (14.center);
		\draw [style={purple_edge}] (28) to (19.center);
		\draw [style={purple_edge}] (28) to (18.center);
		\draw [style={blue_edge}] (29) to (17.center);
		\draw [style={blue_edge}] (29) to (22.center);
		\draw [style={green_edge}] (30) to (27.center);
		\draw [style={green_edge}] (30) to (25.center);
		\draw [style={green_edge}] (14.center) to (30);
		\draw [style={green_edge}] (30) to (15.center);
		\draw [style={red_edge}] (23.center) to (31);
		\draw [style={red_edge}] (21.center) to (31);
		\draw [style={red_edge}] (31) to (27.center);
		\draw [style={orange_edge}] (32) to (14.center);
		\draw [style={orange_edge}] (32) to (23.center);
		\draw [style=edge] (18.center) to (33);
		\draw [style=edge] (33) to (25.center);
		\draw [style={orange_edge}] (34) to (32);
		\draw [style={orange_edge}] (34) to (21.center);
		\draw [style={orange_edge}] (34) to (14.center);
		\draw [style={red_edge}] (35) to (23.center);
		\draw [style={red_edge}] (35) to (27.center);
		\draw [style=edge] (42) to (18.center);
		\draw [style={green_edge}] (46) to (13.center);
		\draw [style={blue_edge}] (45) to (17.center);
		\draw [style=edge] (47.center) to (48.center);
		\draw [style=edge, bend left=90, looseness=1.25] (48.center) to (49.center);
		\draw [style=edge] (50.center) to (49.center);
		\draw [style=edge, bend left=90] (50.center) to (47.center);
		\draw [style=edge] (52.center) to (53.center);
		\draw [style=edge, bend left=90, looseness=1.25] (53.center) to (54.center);
		\draw [style=edge] (55.center) to (54.center);
		\draw [style=edge, bend left=90] (55.center) to (52.center);
		\draw [style=edge] (57.center) to (58.center);
		\draw [style=edge, bend left=90, looseness=1.25] (58.center) to (59.center);
		\draw [style=edge] (60.center) to (59.center);
		\draw [style=edge, bend left=90] (60.center) to (57.center);
		\draw [style=edge] (62.center) to (63.center);
		\draw [style=edge, bend left=90, looseness=1.25] (63.center) to (64.center);
		\draw [style=edge] (65.center) to (64.center);
		\draw [style=edge, bend left=90] (65.center) to (62.center);
		\draw [style=edge] (67.center) to (68.center);
		\draw [style=edge, bend left=90, looseness=1.25] (68.center) to (69.center);
		\draw [style=edge] (70.center) to (69.center);
		\draw [style=edge, bend left=90] (70.center) to (67.center);
		\draw [style=edge] (72.center) to (73.center);
		\draw [style=edge, bend left=90, looseness=1.25] (73.center) to (74.center);
		\draw [style=edge] (75.center) to (74.center);
		\draw [style=edge, bend left=90] (75.center) to (72.center);
	\end{pgfonlayer}
\end{tikzpicture}

